Discovery and origins of giant optical nebulae surrounding quasar PKS 0454-22

We report optical integral-field spectroscopy in the field of one of the most luminous quasars in the $z < 1$ Universe, PKS0454-22, with the Multi-Unit Spectroscopic Explorer. These data enable the discovery of three large ionized nebulae emitting in [O II], H$\beta$, and [O III] with projected areas of $1720, \ 1520,$ and $130 \ \mathrm{pkpc}^2$, which we refer to as N1, N2, and N3, respectively. N1 spatially and kinematically surrounds the quasar host and five nearby galaxies. The morphology and kinematics of N1 are most consistent with stripped interstellar medium resulting from ongoing interactions. Its ionization properties can be explained by quasar photoionization. N2 spatially and kinematically surrounds two galaxies which are at projected distances of $d \approx 90 \ \mathrm{pkpc}$ and line-of-sight velocities of $\Delta v \approx +1410\ \mathrm{km\ s^{-1}}$ from the quasar. The morphology and kinematics of N2 are also consistent with stripped interstellar medium. However, its ionization state requires additional ionization sources beyond the quasar, likely from fast shocks as it moves through the hot halo associated with a galaxy over-density around the quasar. N3 is not coincident with any galaxies with secure redshifts, and may arise from a cool gas structure in the intragroup medium or a dwarf galaxy. These large ionized nebulae demonstrate that interactions can produce cool gas structures on halo scales, while also possibly facilitating quasar fueling. The growing availability of wide-area integral field spectroscopic data will continue to reveal the morphologies, kinematics, and conditions of the gas flows, which may fuel galaxy and black hole growth.

==> main/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> referee_Report.txt <==
Dear Dr Johnson,

Copied below are the comments on your manuscript entitled "Discovery and origins of giant optical nebulae surrounding quasar PKS0454−22", ref. MN-20-4037-MJ, which you submitted to Monthly Notices of the Royal Astronomical Society.

Moderate revision of your manuscript is requested before it is reconsidered for publication.

You should submit your revised version, together with your response to any comments from the editor and reviewer at https://mc.manuscriptcentral.com/mnras. The deadline for this is six months from today.

Enter your Author Centre, where you will find your manuscript title listed under "Manuscripts with Decisions". Under "Actions," click on "Create a Revision". Please ensure that you also respond to any comments from the editor or assistant editor.

IMPORTANT: do not submit your revised manuscript as a new paper!

When submitting your revised manuscript, you should provide details of any changes you make to the original manuscript. Changes to the manuscript should also be highlighted (e.g. in bold or colour), to assist the referee and editor.

We look forward to receiving your revised manuscript.

Regards,

Anna

Anna Evripidou
Assistant Editor
Monthly Notices
Royal Astronomical Society
Email: aevripidou@ras.ac.uk
Tel: +44 (0)1483 536 737

This message is confidential and is intended solely for the use of the individual(s) to whom it is addressed.  If you have received this message in error, do not open any attachment but please notify the sender (above) and delete this message from your system.

cc: all listed co-authors.

-----------------------

Assistant Editor's comments:

The attached plagiarism report has registered a significant textual overlap with the following paper:

https://iopscience.iop.org/article/10.3847/2041-8213/aaf1cf

Could you please reword the sections that overlap (which are highlighted in the attached document).


Scientific Editor's Comments:
Editor
Comments to the Author:
I have received a referee report on your paper “Discovery and origins of giant optical nebulae surrounding quasar PKS0454−22”. The referee recommends moderate revision overall. I look forward to receiving a revised version of your manuscript addressing the points raised in the referee report.



Reviewer's Comments:
Reviewer: 1

Comments to the Author
The paper "Discovery and origins of giant optical nebulae surrounding
quasar PKS0454-22" by Helton et al. presents new integral field data
of the galaxies and gas surrounding a luminous quasar. The authors do
a capable job of presenting and analyzing the data, which represent
another data point in our increasing understanding of the environments
of quasars that is enabled by the latest generation of wide-field,
integral-field spectrographs. Below I raise a number of points that
should be addressed before I can recommend the paper for publication.

Major points:

- The use of SDSS eigenvectors to fit the galaxy spectra shown in
 Figure 2 (and as discussed in Section 2.4, I think) is in my
 experience a little unusual. In effect, the authors do three
 separate fits, as discussed in sections 2.3, 2.4, and 3.2. It seems
 to me this could be reduced to two -- the fit including the quasar
 light (from 2.3) and then a second best fit to the residual galaxy
 spectra (combining the current fits discussed in 2.4 and 3.2). The
 fits discussed in Section 2.4 may be sufficient for computing
 redshift to the quoted precision (or may not, I am not sure), but in
 general the fits shown in Figure 2 don't meet the standards of
 typical fits of galaxy spectra of this quality. In some cases (e.g.,
 G1, the galaxy closest to the quasar in projection) the stellar fit
 is pretty poor. Much better fits could be obtained using a suite of
 stellar population models. This will also yield more accurate
 redshifts and emission-line fluxes (especially in the Balmer lines).

 Relatedly, the authors don't discuss what fitting software they
 use. Are these just simple fits with standard astropy tools?

- The argument that the Figure 4 is properly decomposed into two
 Gassian distributions is weak given the low number statistics and
 the sensitivity of these sorts of fits to the exact binning of the
 data. While it seems reasonable to present this as a possibility,
 the errors in these Gaussian parameters should be presented and
 explored (fitting errors and also those introduced by choice of
 binning).

 Relatedly, the authors speak throughout of the possibility of a
 second group infalling into the group related to the quasar. If this
 is a serious possibility, then the paper needs to present some
 estimate of the possible line-of-sight separation of these two
 putative groups based on the Hubble flow. Furthermore, it seems
 equally probable that, if these galaxies indeed represent two
 separate groups, that either one foregrounds the other, and thus
 that their relative line-of-sight motion is either towards or away
 from each other. The strongest evidence of interaction seems to me
 the good possibility that G10/G11 are involved in a
 ram-pressure-stripping event, which requires a dense enough
 intragroup medium. However, it's not clear to me why that has to be
 the intragroup medium of the group surrounding the quasar; could it
 not be the intragroup medium of the structure in which these two
 galaxies reside? Is there quantitative evidence that the former is
 more likely than the latter (based on, e.g., the velocities required
 for such RPS or the velocity gradient in that nebula)?

 And of course all of this assumes two easily distinguished
 structures; the reality may be more complex, particularly if two
 such structures are indeed interacting.

- I'm surprised the authors don't attempt to estimate the mass of the
 nebulae they detect using Hbeta and a reddening estimate from
 Hbeta/Hgamma. Such a measurement could constrain, e.g., the scenario
 of RPS for G10/G11.

- The authors state in a couple of places the "physically realizable"
 range of ionization parameter based on measured density and
 projected distance. On what is this calculation based? What do the
 authors assume about the fraction of the bolometric luminosity that
 is in the ionizing continuum? Furthermore, it's possible that the
 electron density for the more highly ionized species is higher than
 assumed ... [OII] basically traces the "partially ionized" region of
 the narrow line region. See, e.g., Davies et al. 2020, MNRAS, 498,
 4150.

 Matching the [NeV]/[NeIII] ratio would not be hard if one simply
 turned up U a bit.

 Since the authors are basing their argument that N2 is shock-excited
 while N1 is not based on these expected ionization parameters, this
 is an important point.

 Relatedly, are G10 or G11 AGN? Hard to tell from Figure 3 ... if so,
 could they photoionize N2?

Minor points:

- The authors state that this is "one of the most luminous quasars in
 the z < 1 Universe." On what quantitative evidence is this based?

- MPDAF is referred to in Section 2.2 but not referenced "(Piqueras et
 al. 2017)" until Section 2.4.

- Is L_5100 a nu L_nu value? Otherwise what bandpass is assumed?

- How is completeness assessed?

- Throughout, Host/G1/G2/G4/G5 is described as being kinematically and
 spatially connected. I'm not sure why G2 is chosen instead of G3, or
 why G6 and G8 are left out, being not much further away in
 projection.

- There is a nebular arc around G5 that it seems would be natural to
 include as part of N1. Is there a good reason it is not?

- Some of the line labels do not refer to air wavelengths as is
 traditional. E.g., [OIII]5008 should be [OIII]5007 and HeII4687
 should be HeII4686. Please verify all line labels use the typical
 nomenclature.

- In Table 1, the velocities listed don't always match up to those
 shown in, e.g., Figure 2. Furthermore, the precision of the RA and
 dec columns should match; presently the RA is listed as being ~10x
 as precise.

- In Section 4.1: "The kinematic and morphological correspondence with
 interating galaxies" -- Is there that G10/G11 are interacting
 besides that they lie close together in projection and are near in
 kinematics? Seems logical, but wondering if there is morphological
 information as well. However, this seems unconnected with the idea
 of RPS, unless the authors are also trying to say that the nebula N2
 could be tidal material instead of RPS, or some combination of the
 two.

- Section 4.1: What is a "major axis angular offset" and why is it
 relevant?

- Section 4.1: I assume IGrM = "intragroup medium"?

- Section 4.1: N3 is described as having "the lowest ionization" but
 the [OIII]/Hbeta still seems quite high, and almost the same as the
 others.

==> referee_ToDo.txt <==
*****************************************

Major points:

- The use of SDSS eigenvectors to fit the galaxy spectra shown in Figure 2 (and as discussed in Section 2.4, I think) is in my experience a little unusual. In effect, the authors do three separate fits, as discussed in sections 2.3, 2.4, and 3.2. It seems to me this could be reduced to two -- the fit including the quasar light (from 2.3) and then a second best fit to the residual galaxy spectra (combining the current fits discussed in 2.4 and 3.2). The fits discussed in Section 2.4 may be sufficient for computing redshift to the quoted precision (or may not, I am not sure), but in general the fits shown in Figure 2 don't meet the standards of typical fits of galaxy spectra of this quality. In some cases (e.g., G1, the galaxy closest to the quasar in projection) the stellar fit is pretty poor. Much better fits could be obtained using a suite of stellar population models. This will also yield more accurate redshifts and emission-line fluxes (especially in the Balmer lines).

Relatedly, the authors don't discuss what fitting software they use. Are these just simple fits with standard astropy tools?
 
*****************************************

1) Not going to try a new fitting technique for the paper, but may play around with bagpipes

https://bagpipes.readthedocs.io/en/latest/ for the sake of learning. Could say something about this in the response if we want to

2) Need to add text explain why 2.3, 2.4, and 3.2 cannot be combined

3) Add statement that models are purely for redshift measurements and shown to emphasize mismatch between nebular and stellar velocities in some cases

4) May need to address assertion that we would get more accurate redshifts

5) Don't meet the standards -- what standards? May be enough to just to talk about G1 in a bit more detail.

6) We explicitly solve matrix equations to find the optimal linear combination of model components -- using Numpy linear algebra packages.

*****************************************

- The argument that the Figure 4 is properly decomposed into two Gaussian distributions is weak given the low number statistics and the sensitivity of these sorts of fits to the exact binning of the data. While it seems reasonable to present this as a possibility, the errors in these Gaussian parameters should be presented and explored (fitting errors and also those introduced by choice of binning).
 
*****************************************

1) Be more explicit that this is just a possibility and the two vs single Gaussian fits are meant only to bracket the virial mass estimates.

2) Add caveats to discussion of the fitting and group interpretation.

3) May as well add uncertainty on the best-fit model parameters. Add a note that there is no binning in the fit, just the display. But we do have a choice of cut-off in velocity. Should do a blind two-Gaussian fit without the cut-off and discuss whether or not the results change significantly.

*****************************************

Relatedly, the authors speak throughout of the possibility of a second group infalling into the group related to the quasar. If this is a serious possibility, then the paper needs to present some estimate of the possible line-of-sight separation of these two putative groups based on the Hubble flow. Furthermore, it seems equally probable that, if these galaxies indeed represent two separate groups, that either one foregrounds the other, and thus that their relative line-of-sight motion is either towards or away from each other. The strongest evidence of interaction seems to me the good possibility that G10/G11 are involved in a ram-pressure-stripping event, which requires a dense enough intragroup medium. However, it's not clear to me why that has to be the intragroup medium of the group surrounding the quasar; could it not be the intragroup medium of the structure in which these two galaxies reside? Is there quantitative evidence that the former is more likely than the latter (based on, e.g., the velocities required for such RPS or the velocity gradient in that nebula)?

And of course all of this assumes two easily distinguished structures; the reality may be more complex, particularly if two such structures are indeed interacting.
 
****************************************
 
1) Use https://home.fnal.gov/~gnedin/cc/ to calculate the distance corresponding to the velocity difference (14.35 Mpc/h) and argue that this is unlikely given the apparent ram pressure stripping
 
2) Need to be more careful attributing hot IGrM to one group vs the other and can acknowledge that is may be a larger structure in which the galaxies reside.
 
*****************************************

- I'm surprised the authors don't attempt to estimate the mass of the nebulae they detect using Hbeta and a reddening estimate from Hbeta/Hgamma. Such a measurement could constrain, e.g., the scenario of RPS for G10/G11.
 
*****************************************

1) Yes, we should add a mass estimate. Look at Hbeta/Hgamma ratio to see if it demands any extinction. 

2) If extinction is significant, apply a correction
 
3) Estimate the mass: Equation 1 in Green+2012 (A SPECTACULAR OUTFLOW IN AN OBSCURED QUASAR). Look into clumpiness and whether we can constrain it using emission measure and morphology. Get some intuition for how good this mass estimate is.

4) Estimate mass based on volume assuming mean ISM density?
 
5) Compare with cool gas mass in LRGs from Zahedy et al.
 
6) Add some emphasis on how high these densities are
 
*****************************************
 
- The authors state in a couple of places the "physically realizable" range of ionization parameter based on measured density and projected distance. On what is this calculation based? What do the authors assume about the fraction of the bolometric luminosity that is in the ionizing continuum? Furthermore, it's possible that the electron density for the more highly ionized species is higher than assumed ... [OII] basically traces the "partially ionized" region of the narrow line region. See, e.g., Davies et al. 2020, MNRAS, 498, 4150.
  
Matching the [NeV]/[NeIII] ratio would not be hard if one simply turned up U a bit.

Since the authors are basing their argument that N2 is shock-excited while N1 is not based on these expected ionization parameters, this is an important point.
 
*****************************************
 
1) We set the luminosity 1350 Angstroms in the UV to avoid issues with bolometric vs monochromatic luminosity. We have a direct constraint on that from the COS spectrum right?
 
2) Be more explicit about what "physically realizable" means. What range in luminosity are we allowing and translating into U. What range in physical distance and density are we allowing?
 
3) Mention that matching [Ne V]/[Ne III] would require a luminosity of XX and compare with current quasar luminosity.
 
*****************************************
 
Relatedly, are G10 or G11 AGN? Hard to tell from Figure 3 ... if so,
 could they photoionize N2?
 
*****************************************
 
1) Difficult to rule out based on emission-line ratios.
 
2) Add what WISE information we have to check whether a luminous AGN could be present.
 
3) If N2 were photoionized by an AGN from G10 or G11, how luminous would it have to be? Is that possible given the WISE constraint.
 
*****************************************

Minor points:

- The authors state that this is "one of the most luminous quasars in the z < 1 Universe." On what quantitative evidence is this based?
 
*****************************************

1) SDJ will add this quasar to a plot of luminosity vs redshift and send this to the referee
	
2) Add Shen et al. reference

*****************************************

More minor points:

- MPDAF is referred to in Section 2.2 but not referenced "(Piqueras et
 al. 2017)" until Section 2.4.
 
*** Just fix this.

- Is L_5100 a nu L_nu value? Otherwise what bandpass is assumed?

*** Define L_5100 in the paper, following Shen et al.

- How is completeness assessed?

*** Clarify how we computed the redshift measurement completeness.

- Throughout, Host/G1/G2/G4/G5 is described as being kinematically and spatially connected. I'm not sure why G2 is chosen instead of G3, or why G6 and G8 are left out, being not much further away in projection.
 
*** Add G3 to these statements and add in parenthesis that it falls just outside the nebulae

- There is a nebular arc around G5 that it seems would be natural to include as part of N1. Is there a good reason it is not?
 
*** Increase Fig 5 ellipse size and double check whether it is included in the luminosity estimates, etc. Add a sentence describing G5 and associated tail to discussion of N1.

- Some of the line labels do not refer to air wavelengths as is traditional. E.g., [OIII]5008 should be [OIII]5007 and HeII4687 should be HeII4686. Please verify all line labels use the typical nomenclature.
 
*** Make sure we are consistent in referring to the lines in vacuum and state that this was an intentional style choice.

- In Table 1, the velocities listed don't always match up to those shown in, e.g., Figure 2. Furthermore, the precision of the RA and dec columns should match; presently the RA is listed as being ~10x as precise.
 
*** Check whether the velocity differences are due to a figure version mismatch or just significant figures in velocity. Either way make sure they match.
 
*** 2 decimals on right ascension, 1 decimal on declination
 
- In Section 4.1: "The kinematic and morphological correspondence with interacting galaxies" -- Is there that G10/G11 are interacting besides that they lie close together in projection and are near in kinematics? Seems logical, but wondering if there is morphological information as well. However, this seems unconnected with the idea of RPS, unless the authors are also trying to say that the nebula N2 could be tidal material instead of RPS, or some combination of the two.
 
*** Fair point, add caveat and say the morphology is hard to disentangle even with HST images. Main reason to think they are interacting is the nebula and spatial/kinematic coincidence.

- Section 4.1: What is a "major axis angular offset" and why is it
relevant?
 
*** Fair point, I think we can remove
 
- Section 4.1: I assume IGrM = "intragroup medium"?

*** Point out where this is defined.

- Section 4.1: N3 is described as having "the lowest ionization" but the [OIII]/Hbeta still seems quite high, and almost the same as the others.
 
*** Rephrase as "slightly lower ionization"

*****************************************
Clumping expression for wolfram: ((10^(2.00) cm^-3)^2)/((5.875*10^(-18)*(1 + 0.5363)^4 ergs/s/cm^2)/((2.46*10^17*10^-23)*(speed of light)/(4862.721 Angstroms)*(Planck constant)*(3.01*(10^-14) cm^3/s))*(1/(12.8 kpc)))*(1/(4.25*10^10))

